How to Design Sample and Computationally Efficient VQA Models

In multi-modal reasoning tasks, such as visual question answering (VQA), there have been many modeling and training paradigms tested. Previous models propose different methods for the vision and language tasks, but which ones perform the best while being sample and computationally efficient? Based on our experiments, we find that representing the text as probabilistic programs and images as object-level scene graphs best satisfy these desiderata. We extend existing models to leverage these soft programs and scene graphs to train on question answer pairs in an end-to-end manner. Empirical results demonstrate that this differentiable end-to-end program executor is able to maintain state-of-the-art accuracy while being sample and computationally efficient.

==> data/e2e_efficiency.dat <==
samples     ns-vqa  ns-vqa_std  ours     ours_std   snmn    snmn_std    nscl    nscl_std
0.          93.6    0.00        42.20   0.00        4.99    1.22        41.2    0.0
100000      91.1    1.82        55.10   2.38        44.62   1.79        41.14   5.67
500000      78.5    12.3        57.16   5.40        47.17   3.32        42.02   7.26
1000000     64.6    16.6        64.00   6.59        49.57   5.52        43.02   8.70
2000000     58.8    17.5        73.24   8.94        63.25   3.13        45.15   11.05
5000000     56.0    5.44        81.42   4.96        63.53   3.75        58.03   11.00
10000000    51.6    9.09        96.22   1.60        64.77   2.89        71.09   5.86












==> data/e2e_results.dat <==
perc    01_pre  05_pre  1_pre   perc_symb
0       47.0    73.1    95.5    0\%
1       65.4    92.8    98.0    1\%
5       97.9    99.1    99.2    5\%
10      98.0    99.2    99.3    10\%
100     99.0    99.4    99.5    100\%


==> data/e2e_results_05.dat <==
perc    01_pre  05_pre  1_pre   perc_symb
0       47.0    73.1    95.5    0\%
1       65.4    91.9    98.0    1\%
5       87.7    96.4    98.8    5\%

==> data/stat_efficiency_text.dat <==
samples     ns-vqa  ns-vqa_std  ours     ours_std   snmn    snmn_std    nscl    nscl_std
0.          93.6    0.00        47.20   0.00        7.61    1.22        8.63    1.01
100000      91.1    1.82        55.10   2.38        39.78   1.79        16.14   4.69
500000      78.5    12.3        57.16   5.40        60.11   3.32        21.14   5.12
1000000     64.6    16.6        64.00   6.59        71.63   5.52        43.12   4.19
2000000     58.8    17.5        73.24   8.94        87.14   4.13        45.83   8.93
5000000     56.0    5.44        81.42   4.96        94.01   3.75        59.15   10.11
10000000    51.6    9.09        96.22   1.60        93.92   1.89        72.36   5.72


==> data/stat_efficiency_vision.dat <==
samples     abduction   abduction_std   snmn    snmn_std    ours    ours_std    nsrl    nsrl_std
0           45.50       0.00            23.1    0           77.60   0.00        45.5    0.0
100000      48.28       0.28            33.2    0           94.52   0.36        46.05   1.27
500000      58.24       1.10            42.4    0           95.32   0.13        50.77   4.42
1000000     67.13       1.45            45.4    0           95.76   0.17        61.63   5.70
2000000     72.16       1.34            48.4    0           95.96   0.26        71.74   3.36
5000000     78.22       0.74            62.8    0           96.06   0.26        78.79   1.32
10000000    84.12       1.75            80.6    0           96.12   0.27        81.27   3.88

==> data/stat_efficiency_vision_scratch.dat <==
samples     abduction   abduction_std   snmn    snmn_std    ours    ours_std    nscl    nscl_std
0           4.50        0.00            4.28    1.41        42.90   0.00        4.31    1.12
100000      6.70        0.61            43.55   2.54        82.14   0.78        78.22   0.98
500000      7.03        0.42            53.60   1.41        83.98   0.69        91.32   2.14
1000000     7.58        0.26            76.77   4.37        84.92   0.71        97.45   4.51
2000000     8.10        0.34            85.37   0.58        85.28   0.75        98.52   2.12
5000000     8.38        0.57            86.40   0.33        85.16   0.59        98.11   0.89
10000000    8.90        0.61            86.73   0.39        85.68   0.94        98.24   0.14


























